Redefining Higgs interactions at the TeV scale

We present a field redefinition that simplifies the Higgs Effective Field Theory Lagrangian for the Electroweak Symmetry Breaking Sector. This simplification produces the same on-shell scattering amplitudes while greatly reducing the number of contributing Feynman diagrams for $\omega\omega\to n\times h$ processes (which approximate the $W_LW_L\to n\times h$ amplitudes at the TeV scale by means of the Equivalence Theorem).

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

